Visuo-Tactile Exploration of Unknown Rigid 3D Curvatures by Vision-Augmented Unified Force-Impedance Control

Despite recent advancements in torque-controlled tactile robots, integrating them into manufacturing settings remains challenging, particularly in complex environments. Simplifying robotic skill programming for non-experts is crucial for increasing robot deployment in manufacturing. This work proposes an innovative approach, Vision-Augmented Unified Force-Impedance Control (VA-UFIC), aimed at intuitive visuo-tactile exploration of unknown 3D curvatures. VA-UFIC stands out by seamlessly integrating vision and tactile data, enabling the exploration of diverse contact shapes in three dimensions, including point contacts, flat contacts with concave and convex curvatures, and scenarios involving contact loss. A pivotal component of our method is a robust online contact alignment monitoring system that considers tactile error, local surface curvature, and orientation, facilitating adaptive adjustments of robot stiffness and force regulation during exploration. We introduce virtual energy tanks within the control framework to ensure safety and stability, effectively addressing inherent safety concerns in visuo-tactile exploration. Evaluation using a Franka Emika research robot demonstrates the efficacy of VA-UFIC in exploring unknown 3D curvatures while adhering to arbitrarily defined force-motion policies. By seamlessly integrating vision and tactile sensing, VA-UFIC offers a promising avenue for intuitive exploration of complex environments, with potential applications spanning manufacturing, inspection, and beyond.

==> figs/Task_phase_plot.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Task_phase_plot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{244.76511798bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49068588)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Task_phase_plot.pdf}}%
  \end{picture}%
\endgroup%


==> figs/Visuotactile-Workflow.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Visuotactile-Workflow.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Visuotactile-Workflow.pdf}}%
  \end{picture}%
\endgroup%


==> figs/Workflow_cmaes.pdf_tex <==
%% Creator: Inkscape 1.3 (1:1.3+202307231459+0e150ed6c4), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Workflow_cmaes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38888889)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Workflow_cmaes.pdf}}%
  \end{picture}%
\endgroup%


==> figs/adaptation.pdf_tex <==
%% Creator: Inkscape 1.3.2 (1:1.3.2+202311252150+091e20ef0f), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'adaptation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{252.28346457bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47191011)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{adaptation.pdf}}%
    \put(0.36671679,0.15190214){\color[rgb]{1,0.55686275,0.25098039}\transparent{0.92549002}\makebox(0,0)[t]{\lineheight{0.23999999}\smash{\begin{tabular}[t]{c}c\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{adaptation.pdf}}%
    \put(0.21856166,0.21843507){\color[rgb]{0.08235294,0.08235294,0.08235294}\transparent{0.79954499}\makebox(0,0)[t]{\lineheight{0.23999999}\smash{\begin{tabular}[t]{c}Camera\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{adaptation.pdf}}%
  \end{picture}%
\endgroup%


==> figs/drawing.pdf_tex <==
%% Creator: Inkscape 1.3.2 (1:1.3.2+202311252150+091e20ef0f), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11808861bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44444448)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{drawing.pdf}}%
    \put(0.20490623,0.37474637){\rotatebox{-0.64772848}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sensing\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{drawing.pdf}}%
    \put(0.11341905,0.29689422){\rotatebox{0.18339896}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Contact \end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{drawing.pdf}}%
    \put(0.76734075,0.21667429){\color[rgb]{0.76862745,0.76862745,0.76862745}\makebox(0,0)[t]{\lineheight{0.23999999}\smash{\begin{tabular}[t]{c},\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{drawing.pdf}}%
    \put(0.46939612,0.11751854){\color[rgb]{0.76862745,0.76862745,0.76862745}\makebox(0,0)[t]{\lineheight{0.23999999}\smash{\begin{tabular}[t]{c},\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{drawing.pdf}}%
    \put(0.46368298,0.02615505){\color[rgb]{0.76862745,0.76862745,0.76862745}\makebox(0,0)[t]{\lineheight{0.23999999}\smash{\begin{tabular}[t]{c},\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{drawing.pdf}}%
    \put(0.76846278,0.03043862){\color[rgb]{0.76862745,0.76862745,0.76862745}\makebox(0,0)[t]{\lineheight{0.23999999}\smash{\begin{tabular}[t]{c},\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{drawing.pdf}}%
  \end{picture}%
\endgroup%


==> figs/intro.pdf_tex <==
%% Creator: Inkscape 1.3 (1:1.3+202307231459+0e150ed6c4), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'intro.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{250.93694732bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.0056832)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{intro.pdf}}%
    \put(0.82856707,0.95726654){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Training}\end{tabular}}}}%
    \put(0.74720578,0.43460752){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Deployment}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{intro.pdf}}%
    \put(0.37483853,0.81375904){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Control inputs\end{tabular}}}}%
    \put(0.02556554,0.57864397){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Observations:\\velocity, force\end{tabular}}}}%
    \put(0.62727649,0.3814459){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Real World\end{tabular}}}}%
    \put(0.07602064,0.38368405){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Visuo-Tactile Policy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{intro.pdf}}%
    \put(0.58994463,0.91687849){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Roll-outs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{intro.pdf}}%
    \put(0.11881543,0.96192989){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tactile Policy\end{tabular}}}}%
    \put(0.41001878,0.27542453){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Control\end{tabular}}}}%
    \put(0.01993519,0.10826667){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Observations:\\velocity, rotation matrix, force, surface normal, \\curvature\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{intro.pdf}}%
    \put(0.76302149,0.83580541){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}sampling\end{tabular}}}}%
    \put(0.41158434,0.94127364){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}policy\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{intro.pdf}}%
    \put(0.32667571,0.25341113){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\\$\dot{\bm{x}}_z$\end{tabular}}}}%
    \put(0.25214601,0.30906547){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{f}_\mathrm{ext,z}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{intro.pdf}}%
    \put(0.30591672,0.79556705){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\\$\dot{\bm{x}}_z$\end{tabular}}}}%
    \put(0.23631325,0.88254194){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{f}_\mathrm{ext,z}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{intro.pdf}}%
  \end{picture}%
\endgroup%


==> figs/results_1.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c8708, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'results_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.43333333)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.04502866,1.8988678){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}b)\end{tabular}}}}%
    \put(0.04349054,1.99027193){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}a)\end{tabular}}}}%
    \put(0.0445725,1.80735164){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}c)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{results_1.pdf}}%
  \end{picture}%
\endgroup%


==> figs/results_2.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c8708, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'results_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.91111111)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{results_2.pdf}}%
  \end{picture}%
\endgroup%


==> figs/rho.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rho.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45555556)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rho.pdf}}%
    \put(0.44609727,0.40170666){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\rho_\mathrm{align}$\end{tabular}}}}%
    \put(1.0243821,0.04312286){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\frac{C}{C_m}$\end{tabular}}}}%
    \put(0.08626231,0.33020473){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.61282611,0.01180517){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0.0865992,0.02062467){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/task_phase_plot.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'path3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{244.76513672bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{path3.pdf}}%
  \end{picture}%
\endgroup%


==> figs/trajectory_projection.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trajectory_projection.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.51552119bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79403744)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trajectory_projection.pdf}}%
    \put(0.16625335,0.43138568){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}z-position [cm]\end{tabular}}}}}%
    \put(0.34200384,0.0655497){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}y-position [cm]\end{tabular}}}}%
    \put(0.62607624,0.05531343){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}x-position [cm]\end{tabular}}}}%
    \put(0.517501,0.74521951){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Trajectory Projection}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{trajectory_projection.pdf}}%
    \put(0.49158099,0.05475079){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.57468576,0.08850671){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0.65778863,0.12226263){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0.7408934,0.15601854){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}30\end{tabular}}}}%
    \put(0.82399626,0.18977446){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{trajectory_projection.pdf}}%
    \put(0.46220766,0.05679764){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-20\end{tabular}}}}%
    \put(0.39844003,0.10078782){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}-10\end{tabular}}}}%
    \put(0.33467241,0.14478002){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.27090288,0.18877221){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0.20713526,0.2327644){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{trajectory_projection.pdf}}%
    \put(0.21100383,0.26303361){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.21100383,0.31105498){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.21100383,0.35907635){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.21100383,0.40709771){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15\end{tabular}}}}%
    \put(0.21100383,0.45511908){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.21100383,0.50314045){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0.21100383,0.55116383){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30\end{tabular}}}}%
    \put(0.21100383,0.59918519){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}35\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{trajectory_projection.pdf}}%
    \put(0.27029031,0.24773312){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Constraint surface\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{trajectory_projection.pdf}}%
    \put(0.80937759,0.70050835){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Trajectory in \\end-effector frame\end{tabular}}}}%
    \put(0.80645813,0.65580867){\color[rgb]{0.10196078,0.10196078,0.10196078}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Projected trajectory in \\base frame\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figs/visuotactile_plan.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c8708, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'visuotactile_plan.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68888889)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{visuotactile_plan.pdf}}%
    \put(0.71244315,0.04901629){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\\$\dot{\bm{x}}_z$\end{tabular}}}}%
    \put(0.58361271,0.229869){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{f}_\mathrm{ext,z}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{visuotactile_plan.pdf}}%
    \put(0.69871813,0.43566031){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\\$\dot{\bm{x}}_z$\end{tabular}}}}%
    \put(0.58352156,0.59939361){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{f}_\mathrm{ext,z}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{visuotactile_plan.pdf}}%
    \put(0.21934814,0.65193507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tactile skill representation \end{tabular}}}}%
    \put(0.222988,0.28699871){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Visuo-Tactile manipulation plan\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{visuotactile_plan.pdf}}%
  \end{picture}%
\endgroup%


==> figs/visuotactile_workflow.pdf_tex <==
%% Creator: Inkscape 1.0.2 (e86c8708, 2021-01-15), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'visuotactile_workflow.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83333333)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{visuotactile_workflow.pdf}}%
    \put(0.03083216,0.76953265){\color[rgb]{0.02352941,0.20784314,0.45882353}\transparent{0.71799898}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Visual Perception}\end{tabular}}}}%
    \put(0.78464553,0.76531112){\color[rgb]{0.05098039,0.21568627,0.43137255}\transparent{0.71799898}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Tactile Perception}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{visuotactile_workflow.pdf}}%
    \put(0.51131974,0.69392885){\color[rgb]{0.78039216,0.25098039,0.96078431}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Task Execution\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{visuotactile_workflow.pdf}}%
    \put(0.5752782,0.59098889){\color[rgb]{0.01176471,0.01176471,0.01176471}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Energy \\Estimation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{visuotactile_workflow.pdf}}%
    \put(0.58357357,0.47215778){\color[rgb]{0.01176471,0.01176471,0.01176471}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fault Detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{visuotactile_workflow.pdf}}%
    \put(0.07255807,0.62608016){\color[rgb]{0.01176471,0.01176471,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RGB Image\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{visuotactile_workflow.pdf}}%
    \put(0.0633623,0.47665029){\color[rgb]{0.01176471,0.01176471,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth Image\end{tabular}}}}%
    \put(0.36133462,0.50029855){\color[rgb]{0.01176471,0.01176471,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Surface Normal\\Estimation \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{visuotactile_workflow.pdf}}%
    \put(0.81878813,0.653491){\color[rgb]{0,0,0}\transparent{0.79979497}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}External Force\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{visuotactile_workflow.pdf}}%
    \put(0.823248,0.45284954){\color[rgb]{0,0,0}\transparent{0.79979497}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Robot States\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{visuotactile_workflow.pdf}}%
    \put(0.32283593,0.23227512){\color[rgb]{0.78039216,0.25098039,0.96078431}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Orientation \\Adaptation\end{tabular}}}}%
    \put(0.64041231,0.23132763){\color[rgb]{0.02352941,0.20784314,0.45882353}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Trajectory\\Adaptation\end{tabular}}}}%
    \put(0.12991268,0.23614892){\color[rgb]{0.02352941,0.20784314,0.45882353}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stiffness\\Adaptation\end{tabular}}}}%
    \put(0.87220451,0.23700616){\color[rgb]{0.02352941,0.20784314,0.45882353}\transparent{0.60000002}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Force\\Adaptation\end{tabular}}}}%
    \put(0.41251418,0.7708298){\color[rgb]{0.02352941,0,0}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Manipulation Plan}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{visuotactile_workflow.pdf}}%
    \put(0.35779918,0.67379142){\color[rgb]{0.01176471,0.01176471,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Colored \\Pointcloud\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{visuotactile_workflow.pdf}}%
    \put(0.36295859,0.40838124){\color[rgb]{0.02352941,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Local Curvature\\Estimation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{visuotactile_workflow.pdf}}%
    \put(0.0741883,0.72498617){\color[rgb]{1,0.07843137,0.07843137}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Intel D435i\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{visuotactile_workflow.pdf}}%
  \end{picture}%
\endgroup%


==> figs/workflow.pdf_tex <==
%% Creator: Inkscape 1.3.2 (1:1.3.2+202311252150+091e20ef0f), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'workflow.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83333333)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{workflow.pdf}}%
    \put(0.10914592,0.62254067){\color[rgb]{0.02352941,0.20784314,0.45882353}\transparent{0.71799898}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Visual }\\\textbf{Perception}\end{tabular}}}}%
    \put(0.85577849,0.62355718){\color[rgb]{0.05098039,0.21568627,0.43137255}\transparent{0.71799898}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Tactile }\\\textbf{Perception}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{workflow.pdf}}%
    \put(0.50375704,0.5665662){\color[rgb]{0.78039216,0.25098039,0.96078431}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Skill Execution\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{workflow.pdf}}%
    \put(0.05266701,0.54394383){\color[rgb]{0.01176471,0.01176471,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RGB Image\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{workflow.pdf}}%
    \put(0.03936108,0.41381661){\color[rgb]{0.01176471,0.01176471,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth Image\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{workflow.pdf}}%
    \put(0.34248766,0.50809183){\color[rgb]{0.01176471,0.01176471,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Surface Normal\\Estimation \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{workflow.pdf}}%
    \put(0.77797577,0.53927254){\color[rgb]{0,0,0}\transparent{0.79979497}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}External Force\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{workflow.pdf}}%
    \put(0.78325726,0.31930859){\color[rgb]{0,0,0}\transparent{0.79979497}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Robot States\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{workflow.pdf}}%
    \put(0.73077702,0.09415793){\color[rgb]{0.02352941,0.20784314,0.45882353}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}                Envrionmental         \\Constraints \\\end{tabular}}}}%
    \put(0.20085387,0.09274149){\color[rgb]{0.02352941,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stiffness\\Adaptation\end{tabular}}}}%
    \put(0.47733284,0.09429313){\color[rgb]{0.02352941,0.20784314,0.45882353}\transparent{0.60000002}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Force\\Regulation\end{tabular}}}}%
    \put(0.25407909,0.62146801){\color[rgb]{0.02352941,0,0}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Contact Alignment}\\\textbf{Monitoring}\end{tabular}}}}%
    \put(0.08096821,0.17450719){\color[rgb]{0.02352941,0,0}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Visuo-Tactile Exploration by VA-UFIC}\end{tabular}}}}%
    \put(0.02324096,0.78126464){\color[rgb]{0.02352941,0,0}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Tactile Skill Library}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{workflow.pdf}}%
    \put(0.34021876,0.32357988){\color[rgb]{0.02352941,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Local Curvature\\Estimation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{workflow.pdf}}%
    \put(0.58283247,0.72354969){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tactile Skill\\\textit{i}\end{tabular}}}}%
    \put(0.8547926,0.72491104){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tactile Skill\\\textit{n}\end{tabular}}}}%
    \put(0.11233787,0.73041963){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tactile Skill\\\textit{1}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{workflow.pdf}}%
    \put(0.03788336,0.22149089){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Passivity Ensurance}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{workflow.pdf}}%
    \put(0.48415364,0.41559371){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Contact Alignment \\Monitoring C \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{workflow.pdf}}%
  \end{picture}%
\endgroup%


==> figs/workflow_visuotactile.pdf_tex <==
%% Creator: Inkscape 1.3.2 (1:1.3.2+202311252150+091e20ef0f), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'workflow_visuotactile.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83333333)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{workflow_visuotactile.pdf}}%
    \put(0.03083216,0.76953265){\color[rgb]{0.02352941,0.20784314,0.45882353}\transparent{0.71799898}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Visual Perception}\end{tabular}}}}%
    \put(0.78464553,0.76531112){\color[rgb]{0.05098039,0.21568627,0.43137255}\transparent{0.71799898}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Tactile Perception}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{workflow_visuotactile.pdf}}%
    \put(0.51131974,0.69392885){\color[rgb]{0.78039216,0.25098039,0.96078431}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Task Execution\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{workflow_visuotactile.pdf}}%
    \put(0.5752782,0.59098889){\color[rgb]{0.01176471,0.01176471,0.01176471}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Energy \\Estimation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{workflow_visuotactile.pdf}}%
    \put(0.58357357,0.47215778){\color[rgb]{0.01176471,0.01176471,0.01176471}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fault Detection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{workflow_visuotactile.pdf}}%
    \put(0.07255807,0.62608016){\color[rgb]{0.01176471,0.01176471,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RGB Image\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{workflow_visuotactile.pdf}}%
    \put(0.0633623,0.47665029){\color[rgb]{0.01176471,0.01176471,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Depth Image\end{tabular}}}}%
    \put(0.36133462,0.50029855){\color[rgb]{0.01176471,0.01176471,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Surface Normal\\Estimation \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{workflow_visuotactile.pdf}}%
    \put(0.82466776,0.653491){\color[rgb]{0,0,0}\transparent{0.79979497}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}External Force\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{workflow_visuotactile.pdf}}%
    \put(0.82912763,0.45284954){\color[rgb]{0,0,0}\transparent{0.79979497}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Robot States\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{workflow_visuotactile.pdf}}%
    \put(0.32283593,0.23227512){\color[rgb]{0.78039216,0.25098039,0.96078431}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Orientation \\Adaptation\end{tabular}}}}%
    \put(0.6404123,0.23132763){\color[rgb]{0.02352941,0.20784314,0.45882353}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Trajectory\\Adaptation\end{tabular}}}}%
    \put(0.12991268,0.23614892){\color[rgb]{0.02352941,0.20784314,0.45882353}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stiffness\\Adaptation\end{tabular}}}}%
    \put(0.87220451,0.23700616){\color[rgb]{0.02352941,0.20784314,0.45882353}\transparent{0.60000002}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Force\\Adaptation\end{tabular}}}}%
    \put(0.41251418,0.7708298){\color[rgb]{0.02352941,0,0}\transparent{0.60000002}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Manipulation Plan}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{workflow_visuotactile.pdf}}%
    \put(0.35779918,0.67379142){\color[rgb]{0.01176471,0.01176471,0.01176471}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Colored \\Pointcloud\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{workflow_visuotactile.pdf}}%
    \put(0.3629586,0.40838124){\color[rgb]{0.02352941,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Local Curvature\\Estimation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{workflow_visuotactile.pdf}}%
    \put(0.0741883,0.72498617){\color[rgb]{1,0.07843137,0.07843137}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Intel D435i\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{workflow_visuotactile.pdf}}%
  \end{picture}%
\endgroup%

